Confounder Adjustment in Multiple Hypothesis Testing

We consider large-scale studies in which thousands of significance tests are performed simultaneously. In some of these studies, the multiple testing procedure can be severely biased by latent confounding factors such as batch effects and unmeasured covariates that correlate with both primary variable(s) of interest (e.g. treatment variable, phenotype) and the outcome. Over the past decade, many statistical methods have been proposed to adjust for the confounders in hypothesis testing. We unify these methods in the same framework, generalize them to include multiple primary variables and multiple nuisance variables, and analyze their statistical properties. In particular, we provide theoretical guarantees for RUV-4 and LEAPP, which correspond to two different identification conditions in the framework: the first requires a set of "negative controls" that are known a priori to follow the null distribution; the second requires the true non-nulls to be sparse. Two different estimators which are based on RUV-4 and LEAPP are then applied to these two scenarios. We show that if the confounding factors are strong, the resulting estimators can be asymptotically as powerful as the oracle estimator which observes the latent confounding factors. For hypothesis testing, we show the asymptotic z-tests based on the estimators can control the type I error. Numerical experiments show that the false discovery rate is also controlled by the Benjamini-Hochberg procedure when the sample size is reasonably large.

==> revision 2/tmp.txt <==
Essentially $\bm{Z}_i$ is just another set of outcomes that we know
depend on $T_i$ only through $\bm{U}_i$.

We consider two situations, with and without prior knowledge of negative controls.

\section{With Negative Controls}
\label{sec:with-negat-contr}

\begin{figure}
  \centering
  \includegraphics[width = .5\textwidth, angle = -90]{../../Thesis/diagrams/leapp_nc}
  \caption{With negative controls}
  \label{fig:with-nc}
\end{figure}

The relationship is summarized in Figure \ref{fig:with-nc}. The
corresponding linear SEM is for $i = 1,2,\dotsc,n$,
\begin{align}
  \bm{T} &= \bm{U} \bm{\alpha} + \bm{D},  \label{eq:lsem-withnc-t} \\
  \bm{Y} &= \bm{T} \bm{\beta}  + {\bm{U}} \bm{\Gamma}^T + {\bm E},   \label{eq:lsem-withnc-y} \\
  \bm{Z} &= \bm{U} \tilde{\bm{\Gamma}}^T + \tilde{\bm E},   \label{eq:lsem-withnc-z}
\end{align}
where $\bm{\beta} \in \mathbb{R}^{1 \times p}$ is the treatment effect
we are interested in, $\bm{\alpha} \in \mathbb{R}^{k \times 1}$, $\bm{\Gamma} \in \mathbb{R}^{p \times k}$, $\tilde{\bm{\Gamma}} \in \mathbb{R}^{d \times k}$, $\bm
E \sim \mathcal{N}(\bm{0},\bm{I}_{n} \otimes \bm{\Sigma})$ and
$\tilde{\bm E} \sim (\bm{0}, \bm{I}_{n} \otimes
\bm{\tilde{\Sigma}})$ are random errors. We assume $\bm{\Sigma}$ and $\tilde{\bm{\Sigma}}$ are diagnocal matrices.

Suppose we have $n$ i.i.d. copies of this model, the
problem of interest is to estimate $\bm{\beta}$.

We first state an asymptotic result that studies the factor model
(e.g.\ \eqref{eq:lsem-withnc-z}) when $k$ fixed and $n,d \to \infty$.

\begin{lemma}[{{\citet[Theorem~6.1]{bai2012}}}]
Under assumptions A-D listed in \citep{bai2012} and identification
restriction that $\bm{U} \bm{U}^T = I_k$, when $n,d \to \infty$
and $\sqrt{d}/n \to 0$, we have
\[
\sqrt{d} (\hat{\bm{U}}_i - \bm{U}_i) \overset{d}{\to} \mathcal{N}(0, \bm{Q}^{-1}),
\]
here $\hat{\bm{U}}$ is obtained via MLE and $\bm{Q} = \lim_{d \to
  \infty} d^{-1} \tilde{\bm{\Gamma}}^T \tilde{\bm{\Sigma}} \tilde{\bm{\Gamma}}$.
\end{lemma}

This lemma also implies that $\bm{\alpha},\bm{\beta},\bm{\Gamma},\tilde{\bm{\Gamma}}$ is identifiable in
\eqref{eq:lsem-withnc-y}. Here we discuss two estimation methods.

\subsection{RUV-2}
\label{sec:method-1}

The first is the RUV-2 method of \citep{gagnon2012}. Since we can obtain
consistent estimator of $\bm{U}_i$ via factor analysis, RUV-2 just
plugs $\hat{\bm{U}}_i$ in \eqref{eq:lsem-withnc-y} and finds the least
square estimator of $\bm{\beta}$.

Asymptotics of RUV-2?

\subsection{RUV-4}
\label{sec:ruv-4}

The second is the RUV-4 method of \citep{gagnon2013}. It is based on
the following observations:
\begin{enumerate}
\item $\bm{U}$ is better estimated if we use the observations
  $\bm{Y}$ as well.
\item The population regression coefficient of $\bm Y$ on $T$ is given by $\bm{r} = \bm{\beta}^T + \bm{\Gamma} \bm{\alpha}$.
\end{enumerate}

In order to use $\bm Y$ in the estimation of $\bm U$, the RUV-4 first
regress out $T$ in \eqref{eq:lsem-withnc-y} and
\eqref{eq:lsem-withnc-z}. This results in a factor model and
both $\bm{\Gamma}$ and $\tilde{\bm{\Gamma}}$ can be obtained. Next,
using the fact that the population regression coefficient of $\bm Z$
on $T$ is $\bm{s} = \tilde{\bm{\Gamma}} \bm{\alpha}$, we can obtain an
estimator of $\bm{\alpha}$. Lastly the RUV-4 estimator of $\bm{\beta}$
follows from $\bm{r} = \bm{\beta}^T + \bm{\Gamma} \bm{\alpha}$.

To state this procedure more clearly, let $\bm{H}$ be the projection
matrix on $\bm{T}$, i.e.\ $\bm{H} = \bm{T} (\bm{T}^T \bm{T})^{-1}
\bm{T}^T$. $\hat{\bm{\Gamma}}$ and $\hat{\tilde{\bm{\Gamma}}}$ can be
obtained via factor analysis of $(\bm{I}_n - \bm{H}) \cdot
(\bm{Y}~\bm{Z})$. Then the RUV-4 estimator of $\bm{\beta}$ is given by
\begin{equation}
  \label{eq:ruv-4}
  \hat{\bm{\beta}}^{\mathrm{RUV-4}} = \bm{r} - \hat{\bm{\Gamma}}
  \hat{\tilde{\bm{\Gamma}}}^{+} \bm{s} = (\bm{T}^T \bm{T})^{-1} \bm{T}^T (\bm{Y} - \bm{Z}(\hat{\bm{\Gamma}} \hat{\tilde{\bm{\Gamma}}}^{+})^T )
\end{equation}
The reader can verify that \eqref{eq:ruv-4} is the same as equation
(36) in \citep{gagnon2013}, though they spend some considerable
efforts to obtain this estimator.

\citet{gagnon2013} finds that RUV-4 performs better (primarily more
robust) than RUV-2 in genetics applications. Can we justify this by
some asymptotics?

\eqref{eq:ruv-4} can also be derived via ...

Improvement: MLE?

\section{Without Negative Controls}
\label{sec:with-negat-contr-1}

\begin{figure}
  \centering
  \includegraphics[width = .5\textwidth, angle = -90]{../../Thesis/diagrams/leapp}
  \caption{Without negative controls}
  \label{fig:without-nc}
\end{figure}


==> tmp.txt <==
Essentially $\bm{Z}_i$ is just another set of outcomes that we know
depend on $T_i$ only through $\bm{U}_i$.

We consider two situations, with and without prior knowledge of negative controls.

\section{With Negative Controls}
\label{sec:with-negat-contr}

\begin{figure}
  \centering
  \includegraphics[width = .5\textwidth, angle = -90]{../../Thesis/diagrams/leapp_nc}
  \caption{With negative controls}
  \label{fig:with-nc}
\end{figure}

The relationship is summarized in Figure \ref{fig:with-nc}. The
corresponding linear SEM is for $i = 1,2,\dotsc,n$,
\begin{align}
  \bm{T} &= \bm{U} \bm{\alpha} + \bm{D},  \label{eq:lsem-withnc-t} \\
  \bm{Y} &= \bm{T} \bm{\beta}  + {\bm{U}} \bm{\Gamma}^T + {\bm E},   \label{eq:lsem-withnc-y} \\
  \bm{Z} &= \bm{U} \tilde{\bm{\Gamma}}^T + \tilde{\bm E},   \label{eq:lsem-withnc-z}
\end{align}
where $\bm{\beta} \in \mathbb{R}^{1 \times p}$ is the treatment effect
we are interested in, $\bm{\alpha} \in \mathbb{R}^{k \times 1}$, $\bm{\Gamma} \in \mathbb{R}^{p \times k}$, $\tilde{\bm{\Gamma}} \in \mathbb{R}^{d \times k}$, $\bm
E \sim \mathcal{N}(\bm{0},\bm{I}_{n} \otimes \bm{\Sigma})$ and
$\tilde{\bm E} \sim (\bm{0}, \bm{I}_{n} \otimes
\bm{\tilde{\Sigma}})$ are random errors. We assume $\bm{\Sigma}$ and $\tilde{\bm{\Sigma}}$ are diagnocal matrices.

Suppose we have $n$ i.i.d. copies of this model, the
problem of interest is to estimate $\bm{\beta}$.

We first state an asymptotic result that studies the factor model
(e.g.\ \eqref{eq:lsem-withnc-z}) when $k$ fixed and $n,d \to \infty$.

\begin{lemma}[{{\citet[Theorem~6.1]{bai2012}}}]
Under assumptions A-D listed in \citep{bai2012} and identification
restriction that $\bm{U} \bm{U}^T = I_k$, when $n,d \to \infty$
and $\sqrt{d}/n \to 0$, we have
\[
\sqrt{d} (\hat{\bm{U}}_i - \bm{U}_i) \overset{d}{\to} \mathcal{N}(0, \bm{Q}^{-1}),
\]
here $\hat{\bm{U}}$ is obtained via MLE and $\bm{Q} = \lim_{d \to
  \infty} d^{-1} \tilde{\bm{\Gamma}}^T \tilde{\bm{\Sigma}} \tilde{\bm{\Gamma}}$.
\end{lemma}

This lemma also implies that $\bm{\alpha},\bm{\beta},\bm{\Gamma},\tilde{\bm{\Gamma}}$ is identifiable in
\eqref{eq:lsem-withnc-y}. Here we discuss two estimation methods.

\subsection{RUV-2}
\label{sec:method-1}

The first is the RUV-2 method of \citep{gagnon2012}. Since we can obtain
consistent estimator of $\bm{U}_i$ via factor analysis, RUV-2 just
plugs $\hat{\bm{U}}_i$ in \eqref{eq:lsem-withnc-y} and finds the least
square estimator of $\bm{\beta}$.

Asymptotics of RUV-2?

\subsection{RUV-4}
\label{sec:ruv-4}

The second is the RUV-4 method of \citep{gagnon2013}. It is based on
the following observations:
\begin{enumerate}
\item $\bm{U}$ is better estimated if we use the observations
  $\bm{Y}$ as well.
\item The population regression coefficient of $\bm Y$ on $T$ is given by $\bm{r} = \bm{\beta}^T + \bm{\Gamma} \bm{\alpha}$.
\end{enumerate}

In order to use $\bm Y$ in the estimation of $\bm U$, the RUV-4 first
regress out $T$ in \eqref{eq:lsem-withnc-y} and
\eqref{eq:lsem-withnc-z}. This results in a factor model and
both $\bm{\Gamma}$ and $\tilde{\bm{\Gamma}}$ can be obtained. Next,
using the fact that the population regression coefficient of $\bm Z$
on $T$ is $\bm{s} = \tilde{\bm{\Gamma}} \bm{\alpha}$, we can obtain an
estimator of $\bm{\alpha}$. Lastly the RUV-4 estimator of $\bm{\beta}$
follows from $\bm{r} = \bm{\beta}^T + \bm{\Gamma} \bm{\alpha}$.

To state this procedure more clearly, let $\bm{H}$ be the projection
matrix on $\bm{T}$, i.e.\ $\bm{H} = \bm{T} (\bm{T}^T \bm{T})^{-1}
\bm{T}^T$. $\hat{\bm{\Gamma}}$ and $\hat{\tilde{\bm{\Gamma}}}$ can be
obtained via factor analysis of $(\bm{I}_n - \bm{H}) \cdot
(\bm{Y}~\bm{Z})$. Then the RUV-4 estimator of $\bm{\beta}$ is given by
\begin{equation}
  \label{eq:ruv-4}
  \hat{\bm{\beta}}^{\mathrm{RUV-4}} = \bm{r} - \hat{\bm{\Gamma}}
  \hat{\tilde{\bm{\Gamma}}}^{+} \bm{s} = (\bm{T}^T \bm{T})^{-1} \bm{T}^T (\bm{Y} - \bm{Z}(\hat{\bm{\Gamma}} \hat{\tilde{\bm{\Gamma}}}^{+})^T )
\end{equation}
The reader can verify that \eqref{eq:ruv-4} is the same as equation
(36) in \citep{gagnon2013}, though they spend some considerable
efforts to obtain this estimator.

\citet{gagnon2013} finds that RUV-4 performs better (primarily more
robust) than RUV-2 in genetics applications. Can we justify this by
some asymptotics?

\eqref{eq:ruv-4} can also be derived via ...

Improvement: MLE?

\section{Without Negative Controls}
\label{sec:with-negat-contr-1}

\begin{figure}
  \centering
  \includegraphics[width = .5\textwidth, angle = -90]{../../Thesis/diagrams/leapp}
  \caption{Without negative controls}
  \label{fig:without-nc}
\end{figure}

